Shape of black holes

It is well known that celestial bodies tend to be spherical due to gravity and that rotation produces deviations from this sphericity. We discuss what is known and expected about the shape of black holes' horizons from their formation to their final, stationary state. We present some recent results showing that black hole rotation indeed manifests in the widening of their central regions, limits their global shapes and enforces their whole geometry to be close to the extreme Kerr horizon geometry at almost maximal rotation speed. The results depend only on the horizon area and angular momentum. In particular they are entirely independent of the surrounding geometry of the spacetime and of the presence of matter satisfying the strong energy condition. We also discuss the the relation of this result with the Hoop conjecture.

==> README.txt <==
This is a brief guide to the preparation of your contribution to the:

"Proceedings of the Second Argentinian Meeting on Gravitation, Relativistic Astrophysics and Cosmology"


* The macros and templates to prepare you manuscript are available for download file in the web page of the meeting, http://graco2.iar.unlp.edu.ar/contributions.php#post-contrib-proceedings

* Manuscripts must be written in English.

* The lenght of the contributions is limited to 4 (four) pages for poster presentations, 6 (six) pages for contributed talks, and 10 (ten) pages for invited talks.

* Manuscripts must be first sent as a single PDF file to the e-mail address of the meeting, graco2@iar.unlp.edu.ar. This PDF file must be named after the surname of the first author. Example: Poe.pdf for a paper whose first author is Edgar Allan Poe.

* Once the paper is accepted for publication, authors will be requested to submit the LaTeX source file, the compiled PDF file, and the figures in EPS format, all compressed in a unique tar file. Please use the same filename convention as before: Poe.tex / Poe.pdf for the LaTeX source and compiled PDF, respectively. Similarly, figures of this paper must be named as Poe_f1.eps, Poe_f2.eps, etc. Send the tar file to graco2@iar.unlp.edu.ar. 

* The deadline for submissions of contributions is July 31st, 2014. 



